Large-eddy simulations of the flow around a NACA0012 airfoil at different angles of attack

The purpose of this work is to investigate the flow around a fixed NACA0012 airfoil profile at different angles of attack using wall-resolved LES. The profile has a chord length of c=0.1 m and is exposed to a flow at a Reynolds number of Re=100,000. The background is that in the next step the coupled problem should be considered, dealing with the flutter problem. The software ANSYS ICEM CFD is utilized in order to generate the meshes, which are then applied for the simulation with the in-house software FASTEST-3D. This is based on a finite-volume approach and a three sub-steps predictor-corrector scheme as spatial and temporal discretizations, respectively. The turbulence is modeled by the large-eddy simulation technique and the subgrid-scales are modeled according to Smagorinsky. An analysis of the meshes concerning the dimensionless wall distances is performed based on the spatial and time-averaged results of the velocities, the spatial and time-averaged streamlines, the instantaneous velocities, the spatial and time-averaged Reynolds stresses and the aerodynamic coefficients. A selection of the less computational time demanding grids that can correctly approximate the solutions of the test case is made. In a near future these will be applied to investigate the fluid-structure interaction and particularly the flutter phenomenon of the NACA0012 profile within a turbulent flow.

==> xfig/tmp_math_symbol/test.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{test.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7944,5334)(2509,-6823)
\put(6332,-3908){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{1,0,0}$\overrightarrow{F}_{Solid\ cell\ center\ i}$}%
}}}}
\put(3499,-3120){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\overrightarrow{F}_{Fluid\ cell\ center\ j}$}%
}}}}
\put(4898,-4021){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$ratio_{ij}$}%
}}}}
\end{picture}%

